Exploring the relation between dust mass and galaxy properties using Dusty SAGE

We explore the relation between dust and several fundamental properties of simulated galaxies using the Dusty SAGE semi-analytic model. In addition to tracing the standard galaxy properties, Dusty SAGE also tracks cold dust mass in the interstellar medium (ISM), hot dust mass in the halo and dust mass ejected by feedback activity. Based on their ISM dust content, we divide our galaxies into two categories: ISM dust-poor and ISM dust-rich. We split the ISM dust-poor group into two subgroups: halo dust-rich and dust-poor (the latter contains galaxies that lack dust in both the ISM and halo). Halo dust-rich galaxies have high outflow rates of heated gas and dust and are more massive. We divide ISM dust-rich galaxies based on their specific star formation rate (sSFR) into star-forming and quenched subgroups. At redshift z=0, we find that ISM dust-rich galaxies have a relatively high sSFR, low bulge-to-total (BTT) mass ratio, and high gas metallicity. The high sSFR of ISM dust-rich galaxies allows them to produce dust in the stellar ejecta. Their metal-rich ISM enables dust growth via grain accretion. The opposite is seen in the ISM dust-poor group. Furthermore, ISM dust-rich galaxies are typically late-types, while ISM dust-poor galaxies resemble the early-type population, and we show how their ISM content evolves from being dust-rich to dust-poor. Finally, we investigate dust production from z=3 to z=0 and find that all groups evolve similarly, except for the quenched ISM dust-rich group.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
